Reversible Action Design for Combinatorial Optimization with Reinforcement Learning

Combinatorial optimization problem (COP) over graphs is a fundamental challenge in optimization. Reinforcement learning (RL) has recently emerged as a new framework to tackle these problems and has demonstrated promising results. However, most RL solutions employ a greedy manner to construct the solution incrementally, thus inevitably pose unnecessary dependency on action sequences and need a lot of problem-specific designs. We propose a general RL framework that not only exhibits state-of-the-art empirical performance but also generalizes to a variety class of COPs. Specifically, we define state as a solution to a problem instance and action as a perturbation to this solution. We utilize graph neural networks (GNN) to extract latent representations for given problem instances for state-action encoding, and then apply deep Q-learning to obtain a policy that gradually refines the solution by flipping or swapping vertex labels. Experiments are conducted on Maximum $k$-Cut and Traveling Salesman Problem and performance improvement is achieved against a set of learning-based and heuristic baselines.

==> intro-backup.txt <==
These works motivate us to study the recommendation problem under a more sophisticated user model, where the user refines her assessment about an item only after consuming the recommended item and she is willing to explore when deciding on the recommendations. 
%decides whether to accept an item with some exploration principle (e.g., optimism in the face of uncertainty) and . 
In addition, we take the perspective stemmed from econometric literature in revealed preference theory \cite{richter1966revealed} and consider the user's accept/reject decisions about the recommendations as her relative preference on the items (e.g., reject an item only when it is clearly worse than other items). This further relaxes the assumption about user responses.  
%assume that the system does not have access to the user's utility estimation and only observes the user's binary decisions. 
We now question whether efficient system learning is still possible, i.e., can the system still discover the users' real preference under this more realistic yet challenging environment?

To answer the question, we propose a new problem setting that models the sequential interactions between a recommender system and an explorative user. We assume such a user maintains and keeps updating her confidence interval for each item's reward estimation throughout her interactions with the system. Moreover, the estimated confidence intervals drive her decision, e.g., she will not accept an item whose estimated reward is clearly worse than others'. We note that our reference to a single user is mainly for convenience, and we can equivalently think of the system's goal as learning the optimal recommendation for a \emph{population} of users with similar preferences. This collective perspective is motivated by the emerging of third-party service providers who evaluate the quality of items and aggregate options across different platforms to help users make more informed decisions, e.g., Trakt for media discovery and engagement and Capital One Shopping for online shopping. These online services collect users' behavior and feedback to aggregate evaluations on a large set of items from different content providers. As a result, users equipped with these third-party helpers are more inclined to exhibit an exploratory pattern, rendering the traditional omniscient yet myopic user model insufficient for the system designer. We will discuss the detailed problem setup and our user behavior model in Section \ref{sec:model}.

\noindent {\bf Contributions.} Our contributions are  twofold. First, we introduce a new best arm identification problem which captures how a recommender system can learn from an explorative user's revealed preferences. Second, we design an efficient online learning algorithm with an optimal dependence on the failure probability $\delta$. Specifically, we prove the $O(\frac{1}{\delta})$ upper bound on the number of recommendations needed by our algorithm in order to identify the best arm with probability at least $1-\delta$ and then show that this bound is tight by proving a matching lower bound for any successful algorithm.  Conceptually, our results illustrate the inevitable gap between the performance under the standard best arm identification setting and our setting, which indicates the intrinsic hardness introduced by learning from an explorative user's revealed preferences. Our experiments also demonstrate the superior performance of our algorithms compared to state-of-the art algorithm for BAI applied to our learning setup.
